Sound Static Deadlock Analysis for C/Pthreads (Extended Version)

We present a static deadlock analysis approach for C/pthreads. The design of our method has been guided by the requirement to analyse real-world code. Our approach is sound (i.e., misses no deadlocks) for programs that have defined behaviour according to the C standard, and precise enough to prove deadlock-freedom for a large number of programs. The method consists of a pipeline of several analyses that build on a new context- and thread-sensitive abstract interpretation framework. We further present a lightweight dependency analysis to identify statements relevant to deadlock analysis and thus speed up the overall analysis. In our experimental evaluation, we succeeded to prove deadlock-freedom for 262 programs from the Debian GNU/Linux distribution with in total 2.6 MLOC in less than 11 hours.

==> locs.csv <==
86
101
169
185
196
244
279
328
386
481
598
670
732
764
766
768
866
886
886
899
902
912
941
943
967
1016
1016
1057
1116
1154
1229
1247
1256
1267
1338
1386
1434
1460
1515
1581
1594
1615
1650
1663
1689
1695
1719
1727
1745
1776
1776
1796
1872
1872
1887
1922
1943
1943
1958
1970
1971
1971
1971
1975
1977
1977
1993
1997
1998
2013
2025
2040
2044
2044
2076
2082
2087
2091
2096
2118
2125
2126
2126
2132
2154
2154
2220
2336
2372
2393
2434
2473
2473
2488
2490
2490
2491
2504
2504
2506
2506
2514
2514
2538
2556
2603
2603
2634
2645
2673
2694
2697
2725
2728
2728
2750
2796
2812
2827
2838
2843
2965
2988
2999
3021
3044
3067
3101
3117
3121
3127
3158
3158
3159
3176
3178
3182
3187
3188
3190
3193
3201
3202
3220
3224
3229
3234
3238
3242
3310
3312
3326
3326
3354
3367
3368
3376
3386
3405
3414
3432
3454
3454
3475
3475
3493
3508
3540
3544
3574
3576
3588
3625
3633
3658
3726
3751
3751
3754
3761
3772
3781
3786
3792
3800
3804
3804
3804
3806
3811
3814
3820
3821
3827
3834
3836
3837
3855
3860
3864
3872
3898
3913
3925
3929
3929
3951
3970
3983
3996
3997
4000
4005
4041
4066
4103
4133
4151
4152
4235
4248
4251
4294
4299
4303
4325
4327
4486
4496
4567
4569
4606
4607
4621
4626
4629
4646
4689
4735
4749
4757
4759
4760
4773
4829
4849
4858
4859
4859
4861
4861
4865
4870
4881
4882
4882
4882
4884
4890
4892
4892
4895
4895
4898
4904
4910
4918
4918
4919
4919
4924
4929
4930
4931
4938
4938
4939
4939
4962
4962
4972
5000
5014
5015
5026
5028
5037
5041
5055
5062
5062
5067
5075
5083
5083
5087
5091
5099
5152
5169
5176
5237
5239
5251
5317
5321
5323
5334
5335
5336
5401
5414
5448
5452
5494
5495
5525
5527
5549
5549
5570
5570
5591
5591
5593
5603
5603
5632
5664
5705
5709
5709
5735
5735
5740
5760
5760
5772
5782
5782
5783
5809
5832
5890
5895
5925
5963
5982
6083
6116
6122
6133
6139
6150
6184
6186
6197
6266
6270
6345
6369
6392
6399
6408
6425
6428
6432
6470
6532
6551
6551
6574
6598
6600
6604
6605
6622
6622
6629
6630
6636
6636
6647
6650
6650
6656
6667
6675
6677
6699
6702
6715
6724
6729
6731
6751
6784
6787
6811
6827
6828
6830
6832
6835
6839
6868
6905
6924
6942
6945
6954
6969
6975
6975
6992
7066
7108
7115
7135
7135
7156
7168
7179
7290
7304
7305
7318
7340
7348
7397
7400
7402
7421
7423
7423
7449
7518
7639
7660
7698
7754
7763
7763
7781
7785
7833
7834
7932
7934
7936
7940
7947
7982
8003
8057
8057
8071
8071
8123
8134
8142
8185
8190
8211
8214
8218
8222
8237
8239
8240
8293
8303
8371
8371
8371
8371
8391
8391
8393
8393
8396
8396
8434
8436
8442
8520
8535
8590
8590
8628
8637
8637
8684
8703
8703
8703
8703
8706
8739
8748
8794
8813
8822
8830
8833
8851
8854
8855
8873
8916
8916
8922
8938
8946
8956
8983
8992
9003
9004
9005
9020
9060
9064
9073
9089
9108
9109
9109
9121
9147
9160
9161
9163
9187
9194
9196
9203
9204
9228
9230
9239
9244
9252
9257
9260
9266
9267
9271
9280
9291
9294
9297
9301
9328
9329
9355
9366
9378
9392
9430
9490
9494
9507
9517
9527
9550
9560
9570
9581
9597
9608
9618
9622
9624
9627
9645
9646
9659
9668
9672
9686
9691
9717
9729
9732
9761
9808
9826
9851
9857
9859
9867
9887
9903
9919
9936
9943
9966
9968
9968
9975
9978
9983
9996
9997
9999
9999
10006
10009
10061
10066
10079
10108
10109
10214
10365
10443
10451
10452
10458
10458
10474
10479
10481
10484
10484
10488
10497
10501
10503
10506
10514
10516
10518
10520
10547
10549
10551
10567
10567
10567
10596
10604
10613
10637
10637
10715
10733
10738
10738
10746
10876
10905
10908
11000
11092
11151
11341
11533
11533
11656
11694
11735
11769
11801
11825
11830
11836
11848
11884
11909
12000
12084
12087
12091
12157
12157
12248
12248
12254
12254
12272
12272
12277
12277
12278
12278
12283
12283
12283
12283
12289
12289
12549
12582
13106
13351
13535
13535
13558
13630
13644
13657
13693
13722
13743
13745
13771
13828
13863
13937
13986
14096
14099
14144
14171
14177
14289
14291
14378
14387
14416
14492
14865
14888
14985
14988
14994
15243
15260
15275
15279
15331
15363
15461
15715
15739
16614
16614
16614
16614
16771
16878
16897
16906
16928
16930
16984
17023
17026
17037
17042
17069
17090
17093
17134
17170
17202
17204
17213
17232
17248
17249
17289
17337
17347
17379
17379
17385
17479
17518
17627
17634
17646
17649
17722
17723
17727
17805
17843
17889
17989
18072
18113
18140
18141
18155
18233
18367
18521
18522
19112
19373
19400
19497
19520
19532
19535
19542
19549
19552
19560
19570
19581
19587
19602
19611
19643
19648
19661
19663
19678
19701
19779
19810
19822
19865
19888
19915
19929
19935
19938
19974
19975
19984
19999
22034
22650
22717
26590
28387
28387
30965
31016
31986
32703
33433
37022
39005
41749
49572

==> locs_all.csv <==
10001
10006
100084
10009
100147
100147
10018
100190
100233
10032
100366
10053
10061
10066
100783
10079
100855
101
10108
10109
101121
101354
101422
101476
101476
10148
1016
1016
101668
10180
10214
10240
10250
10250
10265
102797
102797
10289
10295
10337
10362
10365
10415
10442
10443
10447
10451
10452
10458
10458
10473
10474
10479
10481
10481
10484
10484
10488
10497
10501
10503
10506
105115
105122
105130
105136
105138
10514
105142
105146
105150
10516
10518
105191
10520
105283
10547
105477
10549
10551
10555
105572
10558
10567
10567
10567
1057
10572
105767
10585
10596
10604
10613
106151
106182
106215
10628
10637
10637
10664
106655
10697
10699
10715
10728
10733
10738
10738
10746
10761
10780
10806
10869
10869
10876
108948
109003
109005
109015
109019
109029
109035
10905
109060
10908
109581
109782
109968
11000
110102
110297
11092
11110
11130
11151
1116
11195
11215
112280
112599
112783
11279
112910
11312
11320
11341
11345
11398
11399
114269
11494
11510
11533
11533
1154
115521
115584
11564
11568
11656
11694
11709
11734
11735
11769
11801
11825
11830
11836
118375
11848
118682
118706
118709
118716
11884
118846
118951
11909
119139
119220
119274
119435
119475
119675
119758
119764
12000
120459
120460
120528
120529
120673
12084
12087
12091
12157
122297
122314
122323
122332
122356
122373
122385
122392
122394
122399
122415
122417
122426
122426
122434
122476
12248
12248
122480
122502
12251
122516
122524
122538
12254
12254
122576
122581
122583
122587
122600
122603
122610
122613
122657
122661
122673
122696
122698
12272
12272
122768
12277
12277
12278
12278
12283
12283
12283
12283
122845
12289
12289
1229
122907
122932
123007
123033
123052
123083
123114
123168
12320
123225
123251
123369
123586
123661
123728
123905
124028
12418
124467
124569
1247
12549
1256
125658
12582
12601
126271
126288
126297
126306
126330
126347
126359
126366
126368
126373
126433
126451
126454
126490
126520
126521
126550
126555
126557
126587
126638
126643
126647
126662
126665
126672
126680
1267
126822
12685
126960
126981
127032
127202
127323
127594
12760
127668
127751
127899
128028
128176
128436
12916
129188
129512
129522
129536
129557
129574
129604
12961
129612
129621
129650
129664
129673
129693
129698
129700
129707
129759
129768
129777
129798
129841
129843
130257
130530
130902
13106
131074
131331
132200
13261
133346
13351
13361
13363
1338
13401
13409
134183
13447
13535
13535
13558
136110
13630
13644
13657
136784
13693
13722
13743
13745
13771
13828
13840
13851
1386
13863
139090
13929
13937
139598
139620
139757
13976
139763
139828
139829
13986
14007
140328
140356
140548
14094
14096
14099
141072
14144
14171
14177
142086
142629
14289
14290
14291
1434
14347
143619
14378
14387
14389
14403
144060
144152
14416
144271
144439
14454
14492
145418
145422
145441
145449
145472
145490
145503
145506
145545
145562
145578
145629
145684
145716
145870
1460
14621
146288
146634
147329
14770
14770
14793
14825
148287
14865
14888
14985
14988
14994
15020
15036
15037
15052
15056
15108
1515
15154
15208
15208
15211
15211
15217
15217
15243
15243
15259
15259
15260
15260
15275
15275
15279
15279
15283
152913
15296
15331
15331
153544
15363
15371
15371
15427
15461
15506
15506
15514
15553
15583
15584
156757
15690
15692
15715
157337
15739
1581
158773
158947
1594
16062
160718
161025
16107
1615
161811
16201
16215
162768
162800
16291
163140
163783
1650
16543
16549
165856
165863
16602
16614
166220
1663
16637
16651
16652
16659
16659
16664
16665
16665
16665
16668
16671
16671
16672
16674
16681
16685
16686
16689
16697
16699
16701
16702
16703
16712
16713
16715
16716
16717
16720
16723
16727
16729
16730
16741
16742
16769
16771
16771
16796
16807
16857
16878
1689
16897
169
16906
16928
16930
16938
1695
16959
16962
16984
16996
17023
17026
17037
17042
17069
17090
17093
17134
17170
1719
17199
17202
17204
17213
172264
17232
17248
17249
17256
1727
17285
17289
173120
173311
17337
17347
17379
17379
17385
174140
1745
17479
17502
17518
175877
176211
17627
176286
17634
17646
17649
176581
176662
176969
17722
17723
17727
177482
1776
1776
177622
177628
177630
177651
177715
177803
17805
17843
17889
179559
1796
17989
179934
18072
180937
18113
181211
181396
18140
18141
181464
18155
18233
18367
18367
18449
185
18521
18522
186115
18710
1872
1872
187247
1887
18972
18972
19028
190628
190650
190715
190745
190760
190787
190789
190794
190797
190826
190848
190919
190956
190963
190984
190988
191008
191047
19112
191267
191292
191304
191367
19137
191419
191422
191467
191509
191526
191550
191816
19200
192006
1922
192207
192275
192642
19285
19285
19335
19373
19400
1943
1943
19453
19487
19497
19520
19532
19535
19542
19549
19552
19560
19570
1958
19581
19587
195886
195886
195987
195987
195987
195987
195987
195987
195987
195987
195987
195987
195987
195987
196
19602
196093
196093
19611
19643
19648
19661
19663
196644
196644
196741
196741
19678
196827
196827
196879
196897
1970
19701
1971
1971
1971
1975
1977
1977
19779
19810
19822
19865
19888
199084
19915
19921
19929
1993
19935
19938
1997
19974
19975
1998
19984
19993
19999
20040
20056
20117
2013
20155
20175
20202
202478
202489
202497
2025
202510
202514
202518
202520
202521
202531
202539
202546
202581
202586
202613
202630
202703
202798
20311
20372
203917
2040
2044
2044
204540
20617
20625
20625
20681
20747
20749
2076
207810
2082
208564
2087
20880
2091
2096
21101
21154
21154
2118
21207
21214
2125
2126
2126
21265
21274
2132
21358
21374
21403
21464
21466
21501
2154
2154
21563
21568
21591
21599
21726
217463
21810
21891
21906
21926
21950
219530
21971
21977
22034
22062
22155
22174
2220
22487
22493
22494
22505
22512
22522
22538
22555
22580
22603
22650
22673
22717
22720
227200
227206
227209
227209
227218
227220
227221
227223
227233
227233
227237
227239
227252
227254
227256
227259
227261
227270
227273
227277
227279
227283
227310
227316
227358
227435
227447
227585
228163
228423
22924
22936
229446
22945
229543
231087
23121
23165
23190
23256
23270
2336
23388
23441
23448
23466
23485
23493
23498
23565
23676
23688
2372
23738
237565
237565
237565
237573
23766
23770
23774
237820
237820
23783
237839
237839
237898
237898
237921
237921
237925
237925
23793
237940
237940
237974
237974
23799
23801
238013
238013
238151
238151
238167
238167
238180
238180
23831
23842
23844
23857
23864
23868
238769
238769
238785
23880
23885
23891
23900
2393
23948
239742
239742
239774
239774
23993
24012
24042
24051
24165
24165
24165
24213
24327
2434
24360
24383
24384
244
24429
24570
247249
247249
2473
2473
24756
248289
248351
248524
2488
2490
2490
2491
249204
24948
24956
249560
2504
2504
2506
2506
25087
2514
2514
252319
25319
25363
25374
2538
253978
254004
254006
254096
254099
254103
254144
254269
254279
254291
25435
254517
254590
254743
255173
255253
255396
255485
2556
256173
256537
257049
257318
258419
259040
259240
259357
25949
259573
259592
259614
2603
2603
260325
260621
260706
260754
260793
260817
261273
261717
261793
261902
262384
262472
262480
262501
262550
262637
262823
262826
262830
262845
262851
262855
262856
262881
262888
262901
262914
262923
262933
263342
2634
26363
263658
26368
264149
264151
2645
264529
264655
26590
266066
266167
266313
2673
267441
26777
269034
2694
26960
26960
2697
27005
27010
271795
272178
272178
2725
2728
2728
273072
273072
273625
274087
274334
27452
2750
277333
27772
278927
279
2796
27970
280455
28070
2812
281643
2827
28341
28364
28365
283729
28373
28375
2838
28383
28387
28423
28424
2843
28435
28438
28440
28440
28451
28451
284547
284606
285080
28509
285304
28549
28551
285545
28570
28648
28652
287121
28897
28952
28974
29023
29044
290539
29128
29159
29284
29294
29335
29396
29406
29438
29462
29506
29615
2965
296597
296847
29752
29752
2988
2999
300913
300913
30125
30155
3021
30235
30238
30292
3044
3067
30965
3101
31016
31038
31065
3117
31195
3121
31240
312538
3127
31302
31320
3158
3158
3159
3176
3178
3182
3187
3188
3190
3193
319850
3201
3202
320334
320365
320383
320386
320416
320423
320424
320452
32050
320506
320705
3220
3224
32243
322713
322747
322788
322791
3229
322955
3234
323625
3238
3242
32693
32703
32706
328
32806
32887
3310
3312
331434
3326
3326
333189
33433
33470
33539
3354
3367
3368
3376
33834
3386
3405
3414
34256
34272
3432
34364
34436
3454
3454
3475
3475
34848
3493
34936
350004
3508
35368
35384
3540
35412
3544
3574
3576
35836
3588
36093
36223
3625
36289
36293
36321
3633
36354
36365
36391
36414
36421
36423
36427
36446
36451
36458
36459
36475
36479
36481
36494
36513
36520
36520
36538
36545
36547
36554
36556
36557
36564
3658
36605
36634
36652
36675
36708
36715
36723
36771
36797
36803
36830
36838
36898
36908
37020
37022
37068
37259
3726
37318
37396
37439
3751
3751
375140
375197
375197
375231
375231
3754
3761
376126
37651
377041
3772
377515
377575
377600
377615
37796
3781
3786
37869
37893
3792
37981
3800
380057
380057
380247
380253
380259
380294
380316
380332
380333
3804
3804
3804
380471
380586
3806
380951
3811
3814
3820
3821
38235
3827
3834
3836
3837
384218
384219
384226
384241
384244
384245
38500
3855
38552
386
3860
3864
3872
38821
38957
3898
39005
39119
3913
39174
39233
3925
3929
3929
393041
393080
39435
3951
39534
39554
3970
39724
39800
39829
3983
39856
39856
39873
39873
39898
39903
39903
39925
39925
39936
39942
39944
39944
3996
39966
39966
3997
39982
4000
4005
40052
40075
40080
40303
4041
40479
40509
405761
405761
40584
4066
40748
40993
40998
4103
41045
41078
4133
4151
4152
41720
41749
419389
419389
42102
421740
42225
4235
42435
42467
4248
4251
426648
426705
426705
426739
4294
4299
4303
4325
4327
434372
43703
43738
437510
43877
44044
44385
445425
4486
4496
45012
4567
4569
45742
45753
45865
459216
4606
4607
46105
4621
46225
4626
4629
46454
4646
46660
4689
4735
4749
4757
4759
4760
4773
481
48282
4829
48388
4849
4858
4859
4859
4861
4861
48633
4865
48670
4870
4881
4882
4882
4882
4884
4890
4892
4892
4895
4895
4898
4904
4910
491128
4918
4918
4919
4919
4924
4929
4930
49309
49309
4931
49338
49344
49346
49358
49367
49368
49372
4938
4938
49383
49383
49385
49386
49387
4939
4939
49390
49391
49392
49392
49393
49394
49396
49396
49402
49402
49403
49404
49408
49411
49412
49413
49413
49413
49414
49415
49416
49417
49417
49418
49422
49422
49427
49430
49432
49433
49434
49436
49438
49441
49442
49443
49443
49443
49443
494433
49444
49445
49446
49448
49450
49451
49453
49453
49458
49458
49462
49462
49463
49463
49463
49464
49467
49468
49468
49472
49472
49473
49474
49478
49478
49478
49481
49486
49487
49487
49490
49495
49496
495078
49510
49510
49513
49521
49521
49521
49521
49522
49523
49525
49525
49528
49542
49542
49550
49552
49553
49558
49566
49567
49573
49575
49575
49576
49584
49585
49586
49596
49598
49599
49600
49603
49604
49604
49605
49607
49611
49619
4962
4962
49625
49625
49630
49630
49633
49634
49634
49640
49642
49661
496626
49668
49671
49686
49688
49694
49694
49704
49705
4972
49723
49723
49740
49746
49748
497628
49767
49770
49875
49889
49935
49944
49954
5000
50006
50026
50106
50108
50116
50121
50125
50127
50138
5014
50145
5015
50240
5026
5028
50367
5037
5041
50435
504544
50496
5055
50601
5062
5062
5067
50690
5075
50784
50784
5083
5083
5087
5091
50917
50951
50951
50980
5099
51141
51141
51145
51145
51146
51146
51146
51146
51158
51158
51158
51158
51162
51162
51163
51163
51163
51163
51167
51167
51168
51168
51171
51171
51174
51174
51184
51184
51184
51184
51185
51185
51187
51187
51187
51187
51187
51187
51188
51188
51189
51189
51193
51193
51199
51199
51204
51204
51208
51208
51211
51211
51212
51212
51222
51222
51228
51228
51237
51237
51242
51242
51246
51246
51247
51247
51252
51252
51257
51257
51264
51264
51316
51316
51331
51331
51348
51348
51355
51355
51388
51388
51393
51393
5152
51530
51530
51585
5169
5176
51784
51784
52005
52007
52119
52119
52182
52190
52190
52213
52246
52246
52249
52253
52257
52323
52359
5237
5239
52400
52499
52499
5251
52568
52676
52676
52735
52869
5317
5321
5323
53309
5334
5335
5336
53386
53472
53543
53760
53906
53917
53920
5401
5414
54167
54319
54344
54354
54446
5448
5452
54716
54760
54853
54898
5494
5495
54958
54970
54971
54982
55039
55069
55198
5525
5527
55349
55456
55477
5549
5549
55496
55512
55524
55537
55545
55566
55567
55575
55624
55643
55662
55664
5570
5570
55759
55761
55785
5591
5591
5593
55947
55966
5603
5603
561760
562149
56217
56287
5632
56405
56443
5664
56917
570211
570441
5705
57072
570868
5709
5709
57112
5735
5735
573746
5740
5760
5760
5772
57744
5782
5782
5783
57858
57898
58065
58065
58071
58071
58079
5809
58123
58123
58227
58227
58250
58250
58261
58261
58270
58270
58281
58281
58284
58284
58284
58284
58284
58284
58286
58286
58291
58291
58293
58293
58295
58295
58298
58298
58298
58299
58299
58312
58312
5832
58320
58320
58321
58321
58323
58328
58328
58328
58328
58334
58334
58335
58335
58335
58335
58338
58339
58342
58342
58343
58343
58346
58346
58350
58350
58354
58355
58355
58359
58362
58362
58367
58367
58372
58377
58377
58391
58391
58394
58399
58399
58407
58409
58409
58411
58411
58414
58414
58415
58415
58423
58423
58425
58425
58427
58427
58427
58427
58435
58435
58438
58438
58444
58444
58444
58444
58454
58454
58457
58457
58462
58462
58468
58468
58472
58472
58474
58474
58474
58477
58477
58477
58477
58478
58478
58482
58493
58493
58493
58493
58504
58504
58505
58505
58507
58507
58507
58507
58508
58508
58508
58508
58509
58509
58511
58511
58515
58515
58520
58520
58529
58529
58534
58534
58535
58535
58537
58537
58539
58539
58544
58544
58548
58548
58555
58555
58556
58556
58558
58558
58558
58558
58559
58559
58565
58565
58565
58565
58567
58572
58572
58578
58578
58586
58586
58587
58587
58590
58590
58632
58632
58641
58670
58670
58673
58673
58674
58684
58684
58692
58692
58719
58744
58744
58796
58802
58802
58853
58853
5890
5895
59015
59015
59085
59118
59132
59134
59146
59146
59160
59160
59167
59169
59171
59181
59187
59194
59195
59200
59203
59208
59216
59218
59223
59238
59239
59241
59249
5925
59250
59256
59256
59266
59273
59273
59275
59283
59283
59284
59304
59323
59331
59364
59368
59370
59371
59389
59407
59414
59426
59452
59472
59479
59493
59508
59514
59518
59530
59533
59535
59543
59548
59560
59589
59592
59609
5963
59649
59709
59750
59771
59798
59798
598
5982
59861
59866
59894
59895
59937
59956
59958
59959
59959
59965
59965
59968
59970
59972
59973
59979
59996
60017
60017
60035
60036
60053
60069
60121
60121
60139
60144
60144
60155
60155
60164
60164
60164
60175
60175
60178
60178
60178
60178
60178
60178
60180
60180
60185
60185
60187
60187
60189
60189
60192
60192
60192
60193
60193
60206
60206
60214
60214
60215
60215
60222
60222
60222
60222
60228
60228
60229
60229
60229
60229
60233
60236
60236
60237
60237
60240
60240
60244
60244
60249
60249
60256
60256
60261
60261
60266
60271
60271
60285
60285
60288
60293
60293
60301
60303
60303
60308
60308
60309
60309
60317
60317
60319
60319
60321
60321
60321
60321
60329
60329
60332
60332
60338
60338
60338
60338
60348
60348
60351
60351
60354
60354
60354
60356
60356
60360
60360
60362
60362
60366
60366
60367
60368
60368
60368
60368
60370
60371
60371
60371
60371
60372
60372
60376
60378
60382
60387
60387
60387
60387
60398
60398
60399
60399
60401
60401
60401
60401
60402
60402
60402
60402
60403
60403
60405
60405
60409
60409
60412
60412
60413
60414
60414
60423
60423
60426
60428
60428
60429
60429
60431
60431
60433
60433
60438
60438
60442
60442
60443
60444
60449
60449
60450
60450
60452
60452
60452
60452
60453
60453
60453
60459
60459
60459
60459
60466
60466
60472
60472
60475
60477
60479
60480
60480
60481
60481
60484
60484
60490
60513
60516
60516
60518
60522
60526
60526
60536
60539
60539
60545
60550
60550
60550
60556
60559
60559
60564
60564
60567
60567
60568
60569
60570
60570
60573
60573
60573
60573
60573
60573
60575
60575
60578
60578
60580
60580
60582
60582
60584
60584
60586
60586
60587
60587
60587
60588
60588
60590
60595
60598
60600
60601
60601
60605
60606
60609
60609
60610
60610
60611
60617
60617
60617
60617
60623
60623
60624
60624
60624
60624
60628
60631
60631
60632
60632
60635
60635
60636
60638
60638
60639
60639
60644
60644
60650
60651
60651
60656
60656
60661
60662
60666
60666
60680
60680
60683
60688
60688
60690
60690
60690
60694
60696
60696
60696
60698
60698
60703
60703
60704
60704
60707
60707
60712
60712
60714
60714
60716
60716
60716
60716
60720
60724
60724
60727
60727
60733
60733
60733
60733
60735
60743
60743
60744
60744
60746
60746
60747
60747
60751
60751
60752
60757
60757
60761
60761
60763
60763
60763
60766
60766
60766
60766
60767
60767
60771
60774
60782
60782
60782
60782
60793
60793
60794
60794
60794
60796
60796
60796
60796
60797
60797
60797
60797
60798
60798
60800
60800
60804
60804
60807
60809
60809
60818
60818
60818
60823
60823
60824
60824
60826
60826
60828
60828
6083
60833
60833
60837
60837
60844
60844
60845
60845
60847
60847
60847
60847
60848
60848
60849
60854
60854
60854
60854
60861
60861
60867
60867
60875
60875
60876
60876
60877
60878
60879
60879
60892
60901
60921
60921
60932
60939
60949
60950
60959
60959
60962
60962
60963
60973
60973
60981
60981
60981
60988
60992
61003
61033
61033
61036
61038
61054
61062
61085
61091
61091
61142
61142
6116
61168
61177
61177
61182
61196
6122
61281
6133
61342
61376
61380
6139
61416
61432
61457
6150
61534
61535
61572
61572
615787
61627
61678
61746
6184
6186
61863
61890
61920
6197
62110
62158
62395
62395
6266
6270
62894
62897
62905
62909
62914
62940
62945
62953
62970
63002
63004
63006
63014
63040
63045
63049
63063
63078
63083
63096
63122
63125
63127
63127
63132
63138
63147
63196
63197
63217
63221
63234
63247
63279
63284
63301
63309
63321
63343
63381
63405
63412
63428
6345
63463
63463
63519
63534
63536
63589
6369
63724
63741
63802
63811
63869
63889
6392
63926
63959
63984
6399
64025
64061
6408
64081
64156
64195
6425
64278
6428
6432
64372
64395
64429
64429
64447
64464
64587
64653
64687
6470
64759
64816
64816
64890
64972
64987
64987
65109
65172
65172
65252
65297
6532
65468
65475
65483
6551
6551
65663
6574
65796
65801
65804
65885
6598
6600
66009
66009
6604
6605
66158
6622
6622
66256
6629
6630
6636
6636
6647
6650
6650
6656
66600
66601
6667
66722
66742
6675
6677
6699
670
6702
6715
6724
6729
6731
67371
67371
6751
67511
67511
67627
67634
6784
6787
6811
6827
6828
6830
6832
68339
6835
68387
68387
6839
6868
6905
6924
69415
6942
6945
6954
69583
6969
6975
6975
69757
69824
69893
6992
69994
70170
70170
70483
70631
7066
7108
7115
7135
7135
71450
7156
7168
7179
72068
72068
72459
72459
7290
72948
72948
7304
7305
73113
73114
73115
73118
73120
73153
73158
73173
7318
73182
73184
73188
73189
73191
732
73201
73203
73208
73210
73213
73216
73220
73232
73235
73244
73245
73246
73246
73249
73263
73271
73289
73293
73294
73304
73313
73315
73331
73331
73356
73375
73382
7340
73438
73439
73454
73461
73474
73478
7348
73502
73583
73702
73865
73931
73964
7397
73971
73971
7400
7402
7421
7423
7423
74448
74448
7449
74533
74945
7518
75462
75597
75597
76032
76060
76180
76191
76248
76248
7639
764
76404
766
7660
768
7698
77261
7754
7763
7763
77744
7781
77826
7785
7833
7834
78827
7932
7934
7936
79377
7940
7947
7982
8003
800356
80197
80197
80267
80295
80296
80373
80542
8057
8057
80692
8071
8071
81023
81036
81088
81136
81137
81139
81162
81170
81184
81188
81188
81190
81199
81201
81206
81207
81207
81221
8123
81234
81235
81242
81247
81252
81252
81257
81257
81260
81262
81287
81291
81292
81298
81302
81303
81313
81321
81322
81327
81329
81330
81335
81338
8134
81343
81347
81348
81349
81351
81362
81366
81369
81378
81382
81382
81382
81384
81390
81390
81391
81395
81401
81401
81404
81405
81406
81406
81408
81409
81410
81411
81411
81413
81414
81419
8142
81420
81421
81422
81422
81423
81424
81434
81436
81441
81443
81444
81447
81448
81456
81465
81466
81466
81467
81468
81469
81474
81474
81485
81493
81494
81497
81497
81497
81499
81502
81504
81505
81505
81507
81514
81514
81515
81516
81526
81526
81531
81531
81536
81539
81553
81555
81559
81560
81562
81564
81567
81572
81574
81575
81578
81586
81599
81608
81608
81609
81610
81612
81619
81620
81622
81623
81629
81633
81634
81638
81640
81640
81643
81644
81650
81651
81658
81658
81659
81675
81675
81676
81686
81687
81688
81689
81707
81710
81714
81721
81727
81728
81729
81732
81745
81747
81749
81752
81753
81754
81765
81781
81781
81787
81788
81794
81795
81813
81816
81830
81836
8185
81856
81859
81862
81866
81882
81890
81891
8190
81911
81917
81926
81929
81930
81931
81934
81935
81939
81945
81949
81967
81974
81987
81998
82003
82008
82011
82026
82030
82034
82035
82036
82045
82057
82068
82072
82081
82082
82095
82096
82102
82106
8211
82115
82120
8214
82140
82141
82152
82158
82163
8218
82180
82182
82183
82186
82192
82201
82219
8222
82238
82241
82256
82263
82266
82275
82275
82283
82297
82305
82328
82346
82348
82356
82364
8237
82376
82383
82388
8239
82390
8240
82412
82419
82427
82435
82440
82454
82463
82471
82484
82495
82526
82534
82538
82541
82541
82555
82581
82586
82611
82639
82656
82668
82671
82684
82690
82726
82781
82808
82809
82813
82838
82838
82848
82855
82856
82874
8293
82946
82984
83016
8303
83085
83095
83105
83162
83179
83181
83190
83209
83214
83242
83250
83256
83258
83290
83311
83338
83387
83392
83605
83647
83679
83686
8371
8371
8371
8371
83739
83787
83874
83898
8391
8391
83912
83923
8393
8393
83957
83958
8396
8396
83964
83976
83999
84036
84060
84151
84211
84219
84250
84278
84302
8434
8436
84400
84405
8442
84563
84633
84762
84891
85049
85141
85176
8520
85225
85277
85348
8535
85394
85409
85409
85580
85729
85820
85820
85843
8590
8590
86
8628
8637
8637
866
86684
86812
86812
8684
86909
87014
8703
8703
8703
8703
8706
87123
87123
87123
87165
87167
87174
87174
87185
87189
87202
87209
87211
87211
87214
87226
87233
87241
87243
87253
87255
87259
87259
87267
87268
87279
87289
87299
87302
87307
87311
87312
87316
87324
87341
87360
87364
87371
87377
87380
8739
87394
87398
87400
87416
87423
87427
87433
87439
87458
87470
8748
87483
87489
87499
87502
87511
87523
87542
87544
87550
87571
87616
87622
87626
87627
87639
87642
87667
87700
87700
87730
87746
87750
87799
87812
87844
87852
87872
87903
87926
8794
88045
88128
8813
88219
8822
8830
88304
88313
8833
8851
8854
8855
886
886
88609
8873
88747
88865
8916
8916
8922
8938
89385
8946
89494
8956
89630
89701
89724
8983
899
89908
8992
89965
89965
9003
9004
9005
90098
90121
90132
902
9020
9060
9064
90692
9073
90735
9089
91042
9108
9109
9109
91130
91154
91154
912
9121
91274
91290
9147
9160
9161
91611
9163
9187
9194
9196
9203
9204
9228
9230
9239
9244
9252
9257
9260
9266
9267
9271
9280
9291
9294
9297
9301
93209
9328
9329
93319
9355
9366
93669
9378
9392
941
943
9430
94323
94568
94806
9490
9494
9507
9517
9527
9550
9560
9570
9581
9597
9608
9618
9622
9624
9627
9645
9646
9659
9668
967
9672
9686
9691
9717
9729
9732
9761
9808
98202
9826
9851
9857
9859
9867
98779
9887
9903
9919
9936
9943
99595
9966
9968
9968
99739
9975
9978
9983
99870
99883
99910
99917
9996
9997
99981
9999
9999
99993


==> locs_mem_no_deadlocks.csv <==
locs	mem
86	6748
101	6624
169	6840
185	6952
196	6972
244	7180
279	7232
328	7744
386	7852
481	8700
598	7692
670	17440
732	9020
764	9184
766	7852
768	8720
866	9640
886	9068
886	9064
899	8488
902	9804
912	11475596
941	8244
943	7828
967	9648
1016	10792
1016	10792
1057	14948
1116	11304
1154	10564
1229	11068
1247	10224
1256	10404
1267	10448
1338	10008
1386	9844
1434	17452
1460	10260
1515	150312
1581	12896
1594	9796
1615	12588
1650	10056
1663	10140
1689	11264
1695	16964
1719	12044
1727	12332
1745	16216
1776	11340
1776	10232
1796	10712
1872	20920
1872	20920
1887	12808
1922	11408
1943	6691284
1943	75708
1958	69084
1970	68824
1971	69352
1971	68844
1971	68824
1975	69096
1977	69400
1977	69396
1993	14380
1997	23987428
1998	15372
2013	13616
2025	12036
2040	86972
2044	23987256
2044	13072
2076	13816
2082	13924
2087	1198796
2091	23987072
2096	14076
2118	17424
2125	14032
2126	30124
2126	30124
2132	18952
2154	50928
2154	50928
2220	28668
2336	3289404
2372	11772
2393	16892
2434	34160
2473	34028
2473	34028
2488	19156
2490	52412
2490	52412
2491	20788
2504	48848
2504	48848
2506	60964
2506	60960
2514	42784
2514	42784
2538	23984
2556	17772
2603	130804
2603	130804
2634	12828
2645	388756
2673	15200
2694	33320
2697	18016
2725	29816
2728	13448
2728	13448
2750	16604
2796	12548
2812	24652
2827	12968
2838	25060
2843	27264
2965	14376
2988	20068
2999	2718404
3021	2152
3044	12672
3067	22808
3101	120656
3117	136756
3121	282460
3127	172320
3158	13240
3158	13228
3159	15388
3176	13824
3178	13832
3182	13252
3187	15260
3188	13832
3190	13848
3193	79732
3201	79816
3202	198652
3220	201524
3224	16388
3229	218456
3234	16540
3238	79880
3242	1255916
3310	41264
3312	19760
3326	471880
3326	471868
3354	36416
3367	226900
3368	93932
3376	46880
3386	14184
3405	132044
3414	13064
3432	17648
3454	26560
3454	26564
3475	29256
3475	16864
3493	25612
3508	17832
3540	45944
3544	38900
3574	15116
3576	15052
3588	15132
3625	15508
3633	32528
3658	15152
3726	15266504
3751	391632
3751	391632
3754	24000000
3761	96772
3772	18322668
3781	16056
3786	18386128
3792	18373348
3800	18273120
3804	16016652
3804	16041064
3804	18312684
3806	24000000
3811	24000000
3814	18407052
3820	16041348
3821	18366384
3827	15939556
3834	18140
3836	16018748
3837	18515008
3855	18401912
3860	18387316
3864	18322784
3872	18320788
3898	2091264
3913	39936
3925	55832
3929	30256
3929	16015524
3951	130552
3970	24000000
3983	15628
3996	15731512
3997	15959444
4000	21952
4005	17084
4041	21092
4066	98892
4103	17395744
4133	22788
4151	20640
4152	37208
4235	156728
4248	18292
4251	24000000
4294	18326340
4299	42800
4303	15282408
4325	10627096
4327	43000
4486	257476
4496	17532
4567	50896
4569	58924
4606	23380
4607	17636
4621	17264
4626	23060
4629	23384
4646	3864428
4689	19060
4735	24388
4749	22148
4757	23984000
4759	24960
4760	25312
4773	24604
4829	21892
4849	24600
4858	359636
4859	18644
4859	23987208
4861	25292
4861	30788
4865	18116
4870	24772
4881	29632
4882	23987224
4882	30984
4882	25816
4884	24836
4890	21288
4892	685784
4892	685784
4895	20884
4895	20884
4898	25440
4904	23987252
4910	31148
4918	23987156
4918	23987160
4919	23987312
4919	23987312
4924	23983304
4929	23987060
4930	30004
4931	31412
4938	23987308
4938	23987308
4939	23987156
4939	23987156
4962	23987256
4962	258780
4972	23987156
5000	23987120
5014	26008
5015	23987132
5026	33512
5028	26056
5037	23987160
5041	23987136
5055	58016
5062	29172
5062	29168
5067	23987120
5075	33856
5083	23987000
5083	23987284
5087	23986964
5091	23808
5099	23986728
5152	23986856
5169	800072
5176	23987048
5237	18128
5239	26568
5251	18716
5317	22592
5321	113776
5323	85392
5334	2184880
5335	1110108
5336	20636
5401	358344
5414	115168
5448	3711416
5452	16347872
5494	4330140
5495	23986568
5525	3093364
5527	2158296
5549	23035748
5549	23035748
5570	23987228
5570	23987228
5591	23987296
5591	23987296
5593	20384
5603	23987280
5603	23987280
5632	116000
5664	20256
5705	14838084
5709	66616
5709	66616
5735	23987680
5735	23987680
5740	146332
5760	35032
5760	35032
5772	23986464
5782	40652
5782	40652
5783	14156476
5809	82260
5832	31480
5890	35456
5895	154192
5925	42220
5963	18650872
5982	32104
6083	31276
6116	34524
6122	41252
6133	45464
6139	231400
6150	110988
6184	8284668
6186	79980
6197	58312
6266	1072588
6270	2735948
6345	23808
6369	171512
6392	35840
6399	22284
6408	34992
6425	21508
6428	24072
6432	18310248
6470	361212
6532	36064
6551	22768
6551	35428
6574	34132
6598	21612
6600	21308
6604	23985180
6605	23985336
6622	45112
6622	45112
6629	35688
6630	26940
6636	25396
6636	23987392
6647	27040
6650	27524
6650	37568
6656	27552
6667	27884
6675	149776
6677	28368
6699	23987240
6702	21096
6715	28164
6724	32644
6729	27464
6731	13905032
6751	2180
6784	15100724
6787	25892
6811	12796192
6827	14523668
6828	145084
6830	24000000
6832	16080468
6835	203100
6839	24000000
6868	24000000
6905	29692
6924	37752
6942	31332
6945	83440
6954	6869960
6969	29596
6975	2248
6975	135528
6992	23984660
7066	30788
7108	25896
7115	23872
7135	66376
7135	36988
7156	791156
7168	81912
7179	33560
7290	59844
7304	226156
7305	29672
7318	21920
7340	43704
7348	94580
7397	51172
7400	50132
7402	42436
7421	31200
7423	69852
7423	69852
7449	25112
7518	19780
7639	9893252
7660	28716
7698	42188
7754	290972
7763	72636
7763	72636
7781	31580
7785	36060
7833	17938880
7834	1861772
7932	26360
7934	10784796
7936	8150572
7940	447704
7947	18718060
7982	6590452
8003	2252
8057	1099624
8057	1099624
8071	6607680
8071	6607684
8123	2128
8134	820
8142	9688148
8185	25280
8190	23987308
8211	7432736
8214	15415928
8218	24000000
8222	425944
8237	178628
8239	9944560
8240	2773284
8293	2027408
8303	27544
8371	3113916
8371	3113900
8371	3113912
8371	3113908
8391	3122704
8391	3122704
8393	2192
8393	3125292
8396	6892916
8396	2197492
8434	4228972
8436	2248
8442	27788
8520	3643732
8535	12582508
8590	34984
8590	34980
8628	4558756
8637	30188
8637	30192
8684	8294168
8703	21578156
8703	21593504
8703	21655044
8703	21644860
8706	3309860
8739	10077000
8748	4569248
8794	2244
8813	27748
8822	3131192
8830	2136
8833	45628
8851	14063796
8854	23985920
8855	15566056
8873	2837416
8916	13422472
8916	3040448
8922	2188
8938	2244
8946	4492208
8956	16658052
8983	23983172
8992	23987420
9003	3905568
9004	7716520
9005	23987080
9020	45840
9060	121344
9064	3362720
9073	14171200
9089	4020432
9108	4946104
9109	18646408
9109	217900
9121	6076932
9147	3623588
9160	15611376
9161	4736432
9163	7434388
9187	35484
9194	3440240
9196	30736
9203	16520540
9204	2830004
9228	23987016
9230	2124
9239	2132
9244	5558928
9252	14730644
9257	2248
9260	5000644
9266	2248
9267	14576040
9271	51304
9280	5724908
9291	23987300
9294	804
9297	11153224
9301	35660
9328	4214600
9329	2988164
9355	3802472
9366	6882300
9378	23987276
9392	17763340
9430	13753768
9490	17709176
9494	5544240
9507	14895680
9517	19098580
9527	14469388
9550	176132
9560	507748
9570	427896
9581	510300
9597	1712652
9608	3128832
9618	23986944
9622	1720088
9624	24000000
9627	22286792
9645	16439936
9646	6030388
9659	23475380
9668	13924708
9672	455036
9686	33296
9691	1777240
9717	5517248
9729	4829532
9732	14247524
9761	1786816
9808	18633368
9826	4871328
9851	1975160
9857	2184
9859	529292
9867	9420672
9887	1721724
9903	3180852
9919	1467224
9936	23664236
9943	18635712
9966	7475644
9968	11180072
9968	23710196
9975	3399960
9978	2576872
9983	4521652
9996	23631320
9997	4098952
9999	31480
9999	1404604
10006	2092
10009	1760288
10061	24000000
10066	30816
10079	4809952
10108	680180
10109	22197840
10214	23986912
10365	1843408
10443	9282940
10451	16524232
10452	16016524
10458	35676
10458	35748
10474	24000000
10479	15474288
10481	16663428
10484	35736
10484	36072
10488	12699464
10497	24000000
10501	15557840
10503	16744928
10506	16835324
10514	16612092
10516	16272372
10518	17517308
10520	11565744
10547	17634248
10549	16871820
10551	6810304
10567	9936792
10567	14288076
10567	12513560
10596	16858488
10604	17185420
10613	10555904
10637	137100
10637	2248
10715	16036676
10733	23985608
10738	54752
10738	54908
10746	1821040
10876	11097064
10905	10516632
10908	33216
11000	24000000
11092	274300
11151	4390668
11341	4060656
11533	5919596
11533	5341900
11656	15405476
11694	9346944
11735	8156524
11769	7484392
11801	32412
11825	32504
11830	32476
11836	32532
11848	9244680
11884	137600
11909	37520
12000	151660
12084	20628776
12087	40900
12091	5565964
12157	2076000
12157	2078248
12248	33228
12248	33228
12254	33228
12254	33228
12272	33376
12272	33380
12277	33340
12277	33340
12278	33384
12278	33384
12283	33340
12283	33396
12283	33396
12283	33344
12289	33400
12289	33400
12549	41056
12582	5949528
13106	3221572
13351	8008560
13535	41336
13535	23987132
13558	23987176
13630	44848
13644	42380
13657	3104300
13693	42472
13722	1955060
13743	24000000
13745	7063820
13771	39852
13828	3113864
13863	3167560
13937	41720
13986	3284248
14096	792632
14099	24000000
14144	23987240
14171	4993868
14177	23970904
14289	3546404
14291	4692416
14378	18858440
14387	23987176
14416	24000000
14492	24000000
14865	10174076
14888	14114176
14985	6693424
14988	5639328
14994	6693400
15243	4553452
15260	24000000
15275	4760944
15279	6146088
15331	4563152
15363	20617668
15461	12608280
15715	9362724
15739	486704
16614	294004
16614	293948
16614	24000000
16614	24000000
16771	6376288
16878	48528
16897	48496
16906	48520
16928	48540
16930	48568
16984	48620
17023	49524
17026	51964
17037	48672
17042	49824
17069	66764
17090	9838388
17093	66720
17134	9937456
17170	50600
17202	24000000
17204	51248
17213	24000000
17232	49920
17248	23987284
17249	9866992
17289	9623652
17337	10048608
17347	10262492
17379	10031280
17379	9868884
17385	24000000
17479	9949400
17518	10071916
17627	15387496
17634	169916
17646	16091800
17649	173400
17722	15354720
17723	15925492
17727	15434840
17805	15947144
17843	15780916
17889	8955036
17989	10694632
18072	9901296
18113	17403664
18140	10879088
18141	15641100
18155	24000000
18233	15892544
18367	7165116
18521	18206900
18522	10052656
19112	8356932
19373	20034544
19400	65356
19497	56524
19520	24000000
19532	9879144
19535	7738080
19542	9290188
19549	9241800
19552	9266760
19560	9260012
19570	9276416
19581	9330576
19587	9242616
19602	57180
19611	11494740
19643	9564636
19648	9272964
19661	24000000
19663	9232648
19678	10747204
19701	11724424
19779	57564
19810	11187680
19822	11456440
19865	12071500
19888	12224480
19915	11285232
19929	61056
19935	61344
19938	59448
19974	10064500
19975	62748
19984	64368
19999	10060408
22034	7339076
22650	12465204
22717	12733576
26590	17814296
28387	24000000
28387	24000000
30965	625140
31016	411684
31986	24000000
32703	12540916
33433	15983304
37022	19685444
39005	5347976
41749	23985848
49572	24000000

==> locs_time_no_deadlocks.csv <==
86	0.01
101	0.01
169	0.01
185	0.01
196	0.01
244	0.01
279	0.01
328	0.01
386	0.01
481	0.1
598	0.01
670	9.8
732	0.01
764	0.03
766	0.01
768	0.01
866	0.02
886	0.02
886	0.02
899	0.01
902	0.03
912	1684.34
941	0.01
943	0.01
967	0.02
1016	0.04
1016	0.05
1057	0.07
1116	0.09
1154	0.03
1229	0.04
1247	0.04
1256	0.22
1267	0.02
1338	0.03
1386	0.03
1434	0.11
1460	0.03
1515	13.54
1581	0.12
1594	0.01
1615	0.07
1650	0.01
1663	0.01
1689	0.01
1695	0.18
1719	0.13
1727	0.05
1745	0.4
1776	0.02
1776	0.01
1796	0.02
1872	0.5
1872	0.5
1887	0.15
1922	0.11
1943	1799.7
1943	3.27
1958	3.52
1970	3.14
1971	3.54
1971	3.37
1971	3.12
1975	3.17
1977	3.55
1977	3.54
1993	0.19
1997	419.06
1998	0.09
2013	0.1
2025	0.27
2040	2.93
2044	225
2044	0.15
2076	0.09
2082	0.1
2087	20.97
2091	1146.87
2096	0.1
2118	0.22
2125	0.1
2126	1.04
2126	1.04
2132	0.31
2154	2.01
2154	2
2220	5.81
2336	1800.38
2372	0.03
2393	0.22
2434	0.58
2473	0.38
2473	0.38
2488	0.29
2490	0.59
2490	0.58
2491	0.72
2504	0.62
2504	0.63
2506	0.69
2506	0.69
2514	0.52
2514	0.52
2538	0.18
2556	0.21
2603	1.24
2603	1.24
2634	0.07
2645	15.96
2673	18.43
2694	0.52
2697	0.56
2725	0.67
2728	0.03
2728	0.03
2750	1.48
2796	0.02
2812	0.74
2827	0.03
2838	1.79
2843	0.51
2965	0.06
2988	0.17
2999	39.29
3021	0.438
3044	0.03
3067	0.63
3101	1801.14
3117	2.28
3121	95.12
3127	1801.11
3158	0.03
3158	0.03
3159	0.1
3176	0.03
3178	0.04
3182	0.03
3187	0.06
3188	0.03
3190	0.04
3193	0.97
3201	0.97
3202	1801.05
3220	1801.16
3224	0.14
3229	1801.08
3234	0.04
3238	0.99
3242	1800.76
3310	1801.19
3312	0.14
3326	35.68
3326	35.52
3354	0.44
3367	1801.17
3368	2.37
3376	1.75
3386	0.04
3405	1801.14
3414	0.02
3432	0.05
3454	0.08
3454	0.09
3475	0.58
3475	0.03
3493	0.24
3508	0.05
3540	0.46
3544	1.94
3574	0.06
3576	0.06
3588	0.07
3625	0.05
3633	0.3
3658	21.41
3726	1796.43
3751	10.51
3751	10.52
3754	1800
3761	1801.19
3772	1795.33
3781	0.03
3786	1795.23
3792	1795.23
3800	1795.14
3804	1796.22
3804	1795.95
3804	1795.26
3806	1800
3811	1800
3814	1795.21
3820	1796.27
3821	1795.12
3827	1796.18
3834	0.05
3836	1796.26
3837	1795.32
3855	1795.3
3860	1795.09
3864	1795.29
3872	1795.31
3898	242.6
3913	0.67
3925	0.82
3929	0.84
3929	1796.22
3951	2.26
3970	1800
3983	0.05
3996	1796.2
3997	1796.32
4000	0.37
4005	0.04
4041	0.07
4066	1801.14
4103	1795.83
4133	0.21
4151	0.06
4152	0.27
4235	12.8
4248	0.05
4251	1800
4294	1795.36
4299	1.94
4303	1796.55
4325	1798.68
4327	5.8
4486	1801.11
4496	0.08
4567	0.73
4569	1801.19
4606	0.08
4607	0.07
4621	0.06
4626	0.21
4629	0.19
4646	1800.32
4689	0.06
4735	0.28
4749	0.23
4757	1368.79
4759	0.31
4760	0.32
4773	0.2
4829	0.23
4849	0.29
4858	27.93
4859	0.2
4859	418.56
4861	0.31
4861	0.45
4865	0.17
4870	0.29
4881	0.46
4882	334.45
4882	0.45
4882	0.29
4884	0.29
4890	0.08
4892	1801.05
4892	1801.01
4895	0.08
4895	0.08
4898	0.32
4904	701.14
4910	0.46
4918	794.15
4918	776.19
4919	698.69
4919	697.83
4924	641.42
4929	636.07
4930	0.47
4931	0.46
4938	771.41
4938	761.43
4939	1012.82
4939	1028.05
4962	712.22
4962	36.61
4972	839.98
5000	1014.65
5014	0.3
5015	713.27
5026	0.47
5028	0.3
5037	717.21
5041	749.72
5055	2.02
5062	0.53
5062	0.53
5067	707.62
5075	0.48
5083	785.27
5083	795.56
5087	966.83
5091	1.03
5099	986.59
5152	843.87
5169	139.44
5176	719.33
5237	0.07
5239	0.1
5251	0.07
5317	0.08
5321	14.39
5323	2.61
5334	455.07
5335	225.79
5336	0.99
5401	1801.1
5414	7.24
5448	724.03
5452	1797.2
5494	1105.38
5495	1092.71
5525	223.69
5527	187.5
5549	417.9
5549	418.56
5570	436.32
5570	437.36
5591	441.52
5591	441.86
5593	0.06
5603	525.42
5603	524.29
5632	3.06
5664	0.07
5705	1796.77
5709	3.13
5709	3.11
5735	438.31
5735	437.82
5740	4.03
5760	0.48
5760	0.46
5772	917.95
5782	0.86
5782	0.84
5783	1291.27
5809	1.94
5832	0.14
5890	0.32
5895	1.43
5925	1.94
5963	197.56
5982	0.13
6083	1.11
6116	0.72
6122	1.1
6133	1.6
6139	11.03
6150	7.63
6184	1798.47
6186	3.24
6197	1.81
6266	178.6
6270	1800.5
6345	0.15
6369	15.31
6392	0.48
6399	0.14
6408	0.16
6425	0.09
6428	0.19
6432	1796.45
6470	1801.11
6532	0.16
6551	0.29
6551	1.13
6574	0.16
6598	0.11
6600	0.1
6604	957.8
6605	988.23
6622	0.73
6622	0.73
6629	0.17
6630	0.26
6636	0.22
6636	449.8
6647	0.25
6650	0.27
6650	0.85
6656	0.26
6667	0.26
6675	6.37
6677	0.31
6699	395.14
6702	0.08
6715	0.32
6724	0.4
6729	0.27
6731	1797.78
6751	0.18
6784	1797.31
6787	0.22
6811	1797.87
6827	1797.34
6828	69.53
6830	1800
6832	1796.95
6835	19.98
6839	1800
6868	1800
6905	0.52
6924	0.18
6942	0.35
6945	2
6954	1799.39
6969	0.29
6975	0.01
6975	3.69
6992	1133.56
7066	0.34
7108	0.2
7115	8.58
7135	1801.25
7135	0.16
7156	28.07
7168	1.62
7179	0.44
7290	2.13
7304	19.14
7305	0.59
7318	0.09
7340	0.39
7348	1801.24
7397	1.55
7400	0.74
7402	0.25
7421	0.25
7423	2.48
7423	2.54
7449	0.15
7518	0.06
7639	1798.69
7660	0.29
7698	0.26
7754	4.94
7763	1801.17
7763	1801.23
7781	0.27
7785	0.17
7833	1796.82
7834	235.5
7932	0.16
7934	1798.29
7936	1799.38
7940	361.85
7947	1361.78
7982	1799.19
8003	68.214
8057	1800.93
8057	1800.94
8071	1799.69
8071	1799.66
8123	124.825
8134	118.127
8142	1798.52
8185	0.12
8190	189.57
8211	1799.3
8214	1796.6
8218	1800
8222	33.81
8237	2.95
8239	1798.71
8240	1800.5
8293	1800.64
8303	0.26
8371	1800.26
8371	1800.4
8371	1800.53
8371	1800.51
8391	1800.51
8391	1800.54
8393	154.851
8393	1800.5
8396	1799.22
8396	1800.69
8434	79.34
8436	284.615
8442	0.09
8520	1800.32
8535	1798.16
8590	0.21
8590	0.21
8628	1800.21
8637	0.49
8637	0.5
8684	1798.88
8703	1796.01
8703	1795.82
8703	1795.86
8703	1795.93
8706	1800.3
8739	1798.61
8748	1800.09
8794	254.977
8813	0.11
8822	1800.45
8830	354.078
8833	2.07
8851	1797.64
8854	1269.57
8855	1797.25
8873	1800.53
8916	1797.85
8916	1800.39
8922	290.134
8938	309.326
8946	1800.03
8956	1796.97
8983	1072.88
8992	277.7
9003	1795.83
9004	1799.12
9005	1487.03
9020	1.42
9060	3.96
9064	1800.34
9073	1797.69
9089	1800.14
9108	1799.92
9109	568.12
9109	5.08
9121	1799.58
9147	1800.31
9160	1797.16
9161	1799.95
9163	1799.21
9187	0.21
9194	1800.41
9196	0.09
9203	1797.04
9204	1800.55
9228	1052.7
9230	410.408
9239	352.598
9244	1799.79
9252	1797.46
9257	401.837
9260	1799.84
9266	164.418
9267	1797.5
9271	1.89
9280	1799.76
9291	996.26
9294	440.901
9297	1797.98
9301	0.23
9328	1800.2
9329	1800.31
9355	1800.33
9366	1799.49
9378	903.71
9392	1796.6
9430	1797.65
9490	306.53
9494	1799.67
9507	1797.16
9517	1796.43
9527	1796.92
9550	11.52
9560	31.07
9570	25.99
9581	30.86
9597	85.55
9608	1800.43
9618	788.67
9622	85.58
9624	1800
9627	896.92
9645	1797.02
9646	1799.38
9659	174.25
9668	993.88
9672	26.67
9686	0.18
9691	88.81
9717	1799.89
9729	1799.8
9732	1797.83
9761	91.24
9808	786.55
9826	185.24
9851	84.85
9857	348.867
9859	35.52
9867	1798.79
9887	90.35
9903	148.33
9919	72.76
9936	1795.47
9943	784.76
9966	1799.15
9968	1798.16
9968	840.7
9975	1800.39
9978	124.91
9983	1800.08
9996	1197.36
9997	1800.16
9999	0.2
9999	66.36
10006	19.592
10009	86.5
10061	1800
10066	0.19
10079	168.62
10108	39.78
10109	1455.86
10214	1432.08
10365	88.28
10443	1370.11
10451	1796.87
10452	1797.03
10458	0.37
10458	0.37
10474	1800
10479	1796.55
10481	1797.02
10484	0.42
10484	0.4
10488	1778.42
10497	1800
10501	1796.44
10503	1796.9
10506	1796.81
10514	1796.97
10516	1797.05
10518	1796.79
10520	1798.3
10547	1796.18
10549	1796.81
10551	1799.23
10567	1798.57
10567	1794.56
10567	1792.7
10596	1796.96
10604	1796.82
10613	1798.29
10637	1801.16
10637	3.594
10715	1797.05
10733	1390.57
10738	2.15
10738	2.14
10746	92.18
10876	1798.31
10905	1797.85
10908	0.15
11000	1800
11092	343.2
11151	207.74
11341	187.76
11533	1799.2
11533	1759.55
11656	1796.76
11694	1797.45
11735	1579.31
11769	1799.02
11801	0.12
11825	0.12
11830	0.13
11836	0.12
11848	399.59
11884	2.13
11909	7.63
12000	3.86
12084	1795.07
12087	0.21
12091	1799.72
12157	285.84
12157	281.96
12248	0.12
12248	0.13
12254	0.13
12254	0.13
12272	0.13
12272	0.13
12277	0.13
12277	0.13
12278	0.13
12278	0.13
12283	0.13
12283	0.12
12283	0.13
12283	0.13
12289	0.13
12289	0.13
12549	0.25
12582	1799.78
13106	1794.74
13351	1798.99
13535	0.22
13535	229.24
13558	228.17
13630	0.19
13644	0.45
13657	1800.36
13693	0.43
13722	90.68
13743	1800
13745	1799.31
13771	0.27
13828	1800.41
13863	1800.38
13937	0.22
13986	1800.38
14096	1800.95
14099	1800
14144	302.86
14171	1785.2
14177	738.94
14289	1800.32
14291	151.39
14378	1796.48
14387	551.23
14416	1800
14492	1800
14865	1798.42
14888	1797.25
14985	1799.31
14988	1799.49
14994	1799.27
15243	1799.97
15260	1800
15275	1799.91
15279	1799.55
15331	1799.88
15363	1545.81
15461	1797.85
15715	1798.27
15739	19.5
16614	14.03
16614	15.28
16614	1800
16614	1800
16771	1799.48
16878	0.34
16897	0.36
16906	0.37
16928	0.36
16930	0.36
16984	0.35
17023	0.38
17026	0.42
17037	0.35
17042	0.35
17069	0.47
17090	1798.14
17093	0.48
17134	1798.41
17170	0.38
17202	1800
17204	0.37
17213	1800
17232	0.35
17248	1737.93
17249	1782.5
17289	1771.23
17337	1798.26
17347	1798.28
17379	1798.52
17379	1798.2
17385	1800
17479	1798.31
17518	1798.5
17627	1797.37
17634	1.07
17646	1796.68
17649	1.11
17722	1796.93
17723	1796.7
17727	1796.94
17805	1796.81
17843	1796.86
17889	1798.76
17989	1798.16
18072	1798.46
18113	1796.49
18140	1798.05
18141	1796.86
18155	1800
18233	1796.77
18367	1799.23
18521	1796.45
18522	1798.35
19112	1798.82
19373	1795.99
19400	0.55
19497	0.39
19520	1800
19532	1628.68
19535	1799.1
19542	1798.58
19549	1798.71
19552	1798.75
19560	1798.57
19570	1798.53
19581	1798.41
19587	1798.56
19602	0.38
19611	1797.97
19643	1798.67
19648	1798.62
19661	1800
19663	1798.66
19678	1797.96
19701	1798.02
19779	0.41
19810	1797.97
19822	1798.14
19865	1797.77
19888	1797.89
19915	1798.1
19929	0.45
19935	0.46
19938	0.43
19974	1798.51
19975	0.46
19984	0.48
19999	1798.36
22034	1799.43
22650	1797.96
22717	1797.87
26590	1796.93
28387	1800
28387	1800
30965	35.58
31016	37.88
31986	1800
32703	1798.12
33433	1771.52
37022	1796.2
39005	1799.85
41749	1168.12
49572	1800
